Robustly Learning Regions of Attraction from Fixed Data

While stability analysis is a mainstay for control science, especially computing regions of attraction of equilibrium points, until recently most stability analysis tools always required explicit knowledge of the model or a high-fidelity simulator representing the system at hand. In this work, a new data-driven Lyapunov analysis framework is proposed. Without using the model or its simulator, the proposed approach can learn a piece-wise affine Lyapunov function with a finite and fixed off-line dataset. The learnt Lyapunov function is robust to any dynamics that are consistent with the off-line dataset, and its computation is based on second order cone programming. Along with the development of the proposed scheme, a slight generalization of classical Lyapunov stability criteria is derived, enabling an iterative inference algorithm to augment the region of attraction.

==> figs/compare_sm.dat <==
x one_dat1 one_dat2 one_dat3 tight_bound proposed cons lb ub
-0.1 -0.27 -0.09 0.45 -0.27 0.06 0 -0.5 -0.3
0 -0.36 -0.18 0.36 -0.36 -0.03 0 -0.4 -0.4
0.1 -0.27 -0.27 0.27 -0.27 -0.12 0 -0.5 -0.3
0.2 -0.18 -0.36 0.18 -0.36 -0.21 0 -0.6 -0.4
0.3 -0.09 -0.45 0.09 -0.45 -0.3 0 -0.5 -0.5
0.4 0 -0.36 0 -0.36 -0.26 0 -0.6 -0.4
0.5 0.09 -0.27 -0.09 -0.27 -0.22 0 -0.7 -0.3
0.6 0.18 -0.18 -0.18 -0.18 -0.18 0 -0.8 -0.2
0.7 0.27 -0.0899999999999999 -0.27 -0.27 -0.14 0 -0.9 -0.3
0.8 0.36 0 -0.36 -0.36 -0.1 0 -0.8 -0.4
0.9 0.45 0.0900000000000001 -0.45 -0.45 -0.06 0 -0.7 -0.5
1 0.54 0.18 -0.54 -0.54 -0.02 0 -0.6 -0.6
1.1 0.63 0.27 -0.45 -0.45 0.0700000000000001 0 -0.7 -0.5

